Optical design concept of the CMB-S4 large-aperture telescopes and cameras

CMB-S4 -- the next-generation ground-based cosmic microwave background (CMB) experiment - will significantly advance the sensitivity of CMB measurements and improve our understanding of the origin and evolution of the universe. CMB-S4 will deploy large-aperture telescopes fielding hundreds of thousands of detectors at millimeter wavelengths. We present the baseline optical design concept of the large-aperture CMB-S4 telescopes, which consists of two optical configurations: (i) a new off-axis, three-mirror, free-form anastigmatic design and (ii) the existing coma-corrected crossed-Dragone design. We also present an overview of the optical configuration of the array of silicon optics cameras that will populate the focal plane with 85 diffraction-limited optics tubes covering up to 9 degrees of field of view, up to $1.1 \, \rm mm$ in wavelength. We describe the computational optimization methods that were put in place to implement the families of designs described here and give a brief update on the current status of the design effort.

==> SPIE-2022-gallardo_arxiv/hex_plot/85cam_groups.csv <==
,x,y,hex_x,hex_y,ring,angle,config,group
0,0.0,0.0,0,0,0,0.0,1,0
1,219.0,0.0,1,0,1,0.0,2,0
2,109.5,189.65956342879207,0,1,1,60.00000000000001,3,0
3,-109.5,189.65956342879207,-1,1,1,119.99999999999999,4,0
4,-219.0,0.0,-1,0,1,180.0,5,0
5,-109.5,-189.65956342879207,0,-1,1,240.0,6,0
6,109.5,-189.65956342879207,1,-1,1,300.0,7,0
7,438.0,0.0,2,0,2,0.0,8,0
8,328.50000000000006,189.65956342879207,1,1,2,29.999999999999996,9,0
9,219.0,379.31912685758414,0,2,2,60.00000000000001,10,0
10,0.0,379.31912685758414,-1,2,2,90.0,11,0
11,-219.0,379.31912685758414,-2,2,2,119.99999999999999,12,0
12,-328.50000000000006,189.65956342879207,-2,1,2,150.0,13,0
13,-438.0,0.0,-2,0,2,180.0,14,0
14,-328.50000000000006,-189.65956342879207,-1,-1,2,210.0,15,0
15,-219.0,-379.31912685758414,0,-2,2,240.0,16,0
16,0.0,-379.31912685758414,1,-2,2,270.0,17,0
17,219.0,-379.31912685758414,2,-2,2,300.0,18,0
18,328.50000000000006,-189.65956342879207,2,-1,2,330.0,19,0
19,657.0000000000001,0.0,3,0,3,0.0,20,0
20,547.5,189.65956342879207,2,1,3,19.106605350869096,21,0
21,438.0,379.31912685758414,1,2,3,40.893394649130904,22,0
22,328.50000000000006,568.9786902863763,0,3,3,59.99999999999999,23,0
23,109.50000000000003,568.9786902863763,-1,3,3,79.1066053508691,24,0
24,-109.49999999999997,568.9786902863763,-2,3,3,100.8933946491309,25,0
25,-328.50000000000006,568.9786902863763,-3,3,3,120.00000000000001,26,0
26,-438.00000000000006,379.31912685758414,-3,2,3,139.1066053508691,27,0
27,-547.5000000000001,189.65956342879207,-3,1,3,160.8933946491309,28,0
28,-657.0000000000001,0.0,-3,0,3,180.0,29,0
29,-547.5,-189.65956342879207,-2,-1,3,199.1066053508691,30,0
30,-438.0,-379.31912685758414,-1,-2,3,220.8933946491309,31,0
31,-328.50000000000006,-568.9786902863763,0,-3,3,240.0,32,0
32,-109.50000000000003,-568.9786902863763,1,-3,3,259.1066053508691,33,0
33,109.49999999999997,-568.9786902863763,2,-3,3,280.89339464913087,34,0
34,328.50000000000006,-568.9786902863763,3,-3,3,300.0,35,0
35,438.00000000000006,-379.31912685758414,3,-2,3,319.1066053508691,36,0
36,547.5000000000001,-189.65956342879207,3,-1,3,340.8933946491309,37,0
37,657.0000000000001,379.31912685758414,2,2,4,29.999999999999996,40,0
38,547.5,568.9786902863763,1,3,4,46.102113751986025,41,0
39,438.0,758.6382537151683,0,4,4,60.00000000000001,42,0
40,219.0,758.6382537151683,-1,4,4,73.89788624801399,43,0
41,0.0,758.6382537151683,-2,4,4,90.0,44,0
42,-219.00000000000006,758.6382537151683,-3,4,4,106.10211375198602,45,0
43,-438.0,758.6382537151683,-4,4,4,119.99999999999999,46,0
44,-547.5,568.9786902863763,-4,3,4,133.89788624801398,47,0
45,-657.0000000000001,379.31912685758414,-4,2,4,150.0,48,0
46,-547.5,-568.9786902863763,-1,-3,4,226.10211375198602,53,0
47,-438.0,-758.6382537151683,0,-4,4,240.0,54,0
48,-219.0,-758.6382537151683,1,-4,4,253.89788624801398,55,0
49,0.0,-758.6382537151683,2,-4,4,270.0,56,0
50,219.00000000000006,-758.6382537151683,3,-4,4,286.102113751986,57,0
51,438.0,-758.6382537151683,4,-4,4,300.0,58,0
52,547.5,-568.9786902863763,4,-3,4,313.89788624801395,59,0
53,328.5,948.2978171439604,-1,5,5,70.89339464913091,66,0
54,109.49999999999997,948.2978171439604,-2,5,5,83.41322444637055,67,0
55,-109.50000000000009,948.2978171439604,-3,5,5,96.58677555362947,68,0
56,-328.50000000000006,948.2978171439604,-4,5,5,109.1066053508691,69,0
57,-328.5,-948.2978171439604,1,-5,5,250.89339464913093,78,0
58,-109.49999999999997,-948.2978171439604,2,-5,5,263.4132244463705,79,0
59,109.50000000000009,-948.2978171439604,3,-5,5,276.5867755536295,80,0
60,328.50000000000006,-948.2978171439604,4,-5,5,289.1066053508691,81,0
61,876.0,0.0,4,0,4,0.0,38,1
62,766.5,189.65956342879207,3,1,4,13.897886248013984,39,1
63,-766.5,189.65956342879207,-4,1,4,166.10211375198602,49,1
64,-876.0,0.0,-4,0,4,180.0,50,1
65,-766.5,-189.65956342879207,-3,-1,4,193.89788624801398,51,1
66,-657.0000000000001,-379.31912685758414,-2,-2,4,210.0,52,1
67,657.0000000000001,-379.31912685758414,4,-2,4,330.0,60,1
68,766.5,-189.65956342879207,4,-1,4,346.102113751986,61,1
69,985.5,189.65956342879207,4,1,5,10.893394649130906,62,1
70,876.0,379.31912685758414,3,2,5,23.41322444637054,63,1
71,766.5,568.9786902863763,2,3,5,36.58677555362947,64,1
72,657.0000000000001,758.6382537151683,1,4,5,49.106605350869096,65,1
73,-657.0,758.6382537151683,-5,4,5,130.89339464913093,70,1
74,-766.4999999999999,568.9786902863763,-5,3,5,143.41322444637052,71,1
75,-876.0,379.31912685758414,-5,2,5,156.58677555362945,72,1
76,-985.5,189.65956342879207,-5,1,5,169.1066053508691,73,1
77,-985.5,-189.65956342879207,-4,-1,5,190.8933946491309,74,1
78,-876.0,-379.31912685758414,-3,-2,5,203.41322444637055,75,1
79,-766.5,-568.9786902863763,-2,-3,5,216.58677555362948,76,1
80,-657.0000000000001,-758.6382537151683,-1,-4,5,229.10660535086907,77,1
81,657.0,-758.6382537151683,5,-4,5,310.8933946491309,82,1
82,766.4999999999999,-568.9786902863763,5,-3,5,323.4132244463705,83,1
83,876.0,-379.31912685758414,5,-2,5,336.5867755536295,84,1
84,985.5,-189.65956342879207,5,-1,5,349.1066053508691,85,1


==> SPIE-2022-gallardo_arxiv/hex_plot/camera_bands.csv <==
cam,TMA,CD
1,MF,HF
2,MF,HF
3,MF,HF
4,MF,HF
5,MF,HF
6,MF,HF
7,MF,HF
8,HF,HF
9,ULF,HF
10,HF,HF
11,MF,HF
12,HF,HF
13,ULF,HF
14,HF,HF
15,ULF,HF
16,HF,HF
17,MF,HF
18,HF,HF
19,ULF,HF
20,MF,MF
21,MF,MF
22,MF,MF
23,MF,MF
24,MF,HF
25,MF,HF
26,MF,MF
27,MF,MF
28,MF,MF
29,MF,MF
30,MF,MF
31,MF,MF
32,MF,MF
33,MF,HF
34,MF,HF
35,MF,MF
36,MF,MF
37,MF,MF
38,HF,MF
39,MF,MF
40,HF,MF
41,MF,MF
42,HF,MF
43,MF,MF
44,HF,MF
45,MF,MF
46,HF,MF
47,MF,MF
48,HF,MF
49,MF,MF
50,HF,MF
51,MF,MF
52,HF,MF
53,MF,MF
54,HF,MF
55,MF,MF
56,HF,MF
57,MF,MF
58,HF,MF
59,MF,MF
60,HF,MF
61,MF,MF
62,MF,MF
63,LF,MF
64,MF,LF
65,LF,MF
66,MF,MF
67,LF,LF
68,MF,LF
69,MF,MF
70,LF,MF
71,MF,LF
72,MF,MF
73,LF,MF
74,MF,MF
75,MF,MF
76,LF,LF
77,MF,MF
78,MF,MF
79,LF,LF
80,MF,LF
81,MF,MF
82,LF,MF
83,MF,LF
84,MF,MF
85,LF,MF


==> hex_plot/85cam_groups.csv <==
,x,y,hex_x,hex_y,ring,angle,config,group
0,0.0,0.0,0,0,0,0.0,1,0
1,219.0,0.0,1,0,1,0.0,2,0
2,109.5,189.65956342879207,0,1,1,60.00000000000001,3,0
3,-109.5,189.65956342879207,-1,1,1,119.99999999999999,4,0
4,-219.0,0.0,-1,0,1,180.0,5,0
5,-109.5,-189.65956342879207,0,-1,1,240.0,6,0
6,109.5,-189.65956342879207,1,-1,1,300.0,7,0
7,438.0,0.0,2,0,2,0.0,8,0
8,328.50000000000006,189.65956342879207,1,1,2,29.999999999999996,9,0
9,219.0,379.31912685758414,0,2,2,60.00000000000001,10,0
10,0.0,379.31912685758414,-1,2,2,90.0,11,0
11,-219.0,379.31912685758414,-2,2,2,119.99999999999999,12,0
12,-328.50000000000006,189.65956342879207,-2,1,2,150.0,13,0
13,-438.0,0.0,-2,0,2,180.0,14,0
14,-328.50000000000006,-189.65956342879207,-1,-1,2,210.0,15,0
15,-219.0,-379.31912685758414,0,-2,2,240.0,16,0
16,0.0,-379.31912685758414,1,-2,2,270.0,17,0
17,219.0,-379.31912685758414,2,-2,2,300.0,18,0
18,328.50000000000006,-189.65956342879207,2,-1,2,330.0,19,0
19,657.0000000000001,0.0,3,0,3,0.0,20,0
20,547.5,189.65956342879207,2,1,3,19.106605350869096,21,0
21,438.0,379.31912685758414,1,2,3,40.893394649130904,22,0
22,328.50000000000006,568.9786902863763,0,3,3,59.99999999999999,23,0
23,109.50000000000003,568.9786902863763,-1,3,3,79.1066053508691,24,0
24,-109.49999999999997,568.9786902863763,-2,3,3,100.8933946491309,25,0
25,-328.50000000000006,568.9786902863763,-3,3,3,120.00000000000001,26,0
26,-438.00000000000006,379.31912685758414,-3,2,3,139.1066053508691,27,0
27,-547.5000000000001,189.65956342879207,-3,1,3,160.8933946491309,28,0
28,-657.0000000000001,0.0,-3,0,3,180.0,29,0
29,-547.5,-189.65956342879207,-2,-1,3,199.1066053508691,30,0
30,-438.0,-379.31912685758414,-1,-2,3,220.8933946491309,31,0
31,-328.50000000000006,-568.9786902863763,0,-3,3,240.0,32,0
32,-109.50000000000003,-568.9786902863763,1,-3,3,259.1066053508691,33,0
33,109.49999999999997,-568.9786902863763,2,-3,3,280.89339464913087,34,0
34,328.50000000000006,-568.9786902863763,3,-3,3,300.0,35,0
35,438.00000000000006,-379.31912685758414,3,-2,3,319.1066053508691,36,0
36,547.5000000000001,-189.65956342879207,3,-1,3,340.8933946491309,37,0
37,657.0000000000001,379.31912685758414,2,2,4,29.999999999999996,40,0
38,547.5,568.9786902863763,1,3,4,46.102113751986025,41,0
39,438.0,758.6382537151683,0,4,4,60.00000000000001,42,0
40,219.0,758.6382537151683,-1,4,4,73.89788624801399,43,0
41,0.0,758.6382537151683,-2,4,4,90.0,44,0
42,-219.00000000000006,758.6382537151683,-3,4,4,106.10211375198602,45,0
43,-438.0,758.6382537151683,-4,4,4,119.99999999999999,46,0
44,-547.5,568.9786902863763,-4,3,4,133.89788624801398,47,0
45,-657.0000000000001,379.31912685758414,-4,2,4,150.0,48,0
46,-547.5,-568.9786902863763,-1,-3,4,226.10211375198602,53,0
47,-438.0,-758.6382537151683,0,-4,4,240.0,54,0
48,-219.0,-758.6382537151683,1,-4,4,253.89788624801398,55,0
49,0.0,-758.6382537151683,2,-4,4,270.0,56,0
50,219.00000000000006,-758.6382537151683,3,-4,4,286.102113751986,57,0
51,438.0,-758.6382537151683,4,-4,4,300.0,58,0
52,547.5,-568.9786902863763,4,-3,4,313.89788624801395,59,0
53,328.5,948.2978171439604,-1,5,5,70.89339464913091,66,0
54,109.49999999999997,948.2978171439604,-2,5,5,83.41322444637055,67,0
55,-109.50000000000009,948.2978171439604,-3,5,5,96.58677555362947,68,0
56,-328.50000000000006,948.2978171439604,-4,5,5,109.1066053508691,69,0
57,-328.5,-948.2978171439604,1,-5,5,250.89339464913093,78,0
58,-109.49999999999997,-948.2978171439604,2,-5,5,263.4132244463705,79,0
59,109.50000000000009,-948.2978171439604,3,-5,5,276.5867755536295,80,0
60,328.50000000000006,-948.2978171439604,4,-5,5,289.1066053508691,81,0
61,876.0,0.0,4,0,4,0.0,38,1
62,766.5,189.65956342879207,3,1,4,13.897886248013984,39,1
63,-766.5,189.65956342879207,-4,1,4,166.10211375198602,49,1
64,-876.0,0.0,-4,0,4,180.0,50,1
65,-766.5,-189.65956342879207,-3,-1,4,193.89788624801398,51,1
66,-657.0000000000001,-379.31912685758414,-2,-2,4,210.0,52,1
67,657.0000000000001,-379.31912685758414,4,-2,4,330.0,60,1
68,766.5,-189.65956342879207,4,-1,4,346.102113751986,61,1
69,985.5,189.65956342879207,4,1,5,10.893394649130906,62,1
70,876.0,379.31912685758414,3,2,5,23.41322444637054,63,1
71,766.5,568.9786902863763,2,3,5,36.58677555362947,64,1
72,657.0000000000001,758.6382537151683,1,4,5,49.106605350869096,65,1
73,-657.0,758.6382537151683,-5,4,5,130.89339464913093,70,1
74,-766.4999999999999,568.9786902863763,-5,3,5,143.41322444637052,71,1
75,-876.0,379.31912685758414,-5,2,5,156.58677555362945,72,1
76,-985.5,189.65956342879207,-5,1,5,169.1066053508691,73,1
77,-985.5,-189.65956342879207,-4,-1,5,190.8933946491309,74,1
78,-876.0,-379.31912685758414,-3,-2,5,203.41322444637055,75,1
79,-766.5,-568.9786902863763,-2,-3,5,216.58677555362948,76,1
80,-657.0000000000001,-758.6382537151683,-1,-4,5,229.10660535086907,77,1
81,657.0,-758.6382537151683,5,-4,5,310.8933946491309,82,1
82,766.4999999999999,-568.9786902863763,5,-3,5,323.4132244463705,83,1
83,876.0,-379.31912685758414,5,-2,5,336.5867755536295,84,1
84,985.5,-189.65956342879207,5,-1,5,349.1066053508691,85,1


==> hex_plot/camera_bands.csv <==
cam,TMA,CD
1,MF,HF
2,MF,HF
3,MF,HF
4,MF,HF
5,MF,HF
6,MF,HF
7,MF,HF
8,HF,HF
9,ULF,HF
10,HF,HF
11,MF,HF
12,HF,HF
13,ULF,HF
14,HF,HF
15,ULF,HF
16,HF,HF
17,MF,HF
18,HF,HF
19,ULF,HF
20,MF,MF
21,MF,MF
22,MF,MF
23,MF,MF
24,MF,HF
25,MF,HF
26,MF,MF
27,MF,MF
28,MF,MF
29,MF,MF
30,MF,MF
31,MF,MF
32,MF,MF
33,MF,HF
34,MF,HF
35,MF,MF
36,MF,MF
37,MF,MF
38,HF,MF
39,MF,MF
40,HF,MF
41,MF,MF
42,HF,MF
43,MF,MF
44,HF,MF
45,MF,MF
46,HF,MF
47,MF,MF
48,HF,MF
49,MF,MF
50,HF,MF
51,MF,MF
52,HF,MF
53,MF,MF
54,HF,MF
55,MF,MF
56,HF,MF
57,MF,MF
58,HF,MF
59,MF,MF
60,HF,MF
61,MF,MF
62,MF,MF
63,LF,MF
64,MF,LF
65,LF,MF
66,MF,MF
67,LF,LF
68,MF,LF
69,MF,MF
70,LF,MF
71,MF,LF
72,MF,MF
73,LF,MF
74,MF,MF
75,MF,MF
76,LF,LF
77,MF,MF
78,MF,MF
79,LF,LF
80,MF,LF
81,MF,MF
82,LF,MF
83,MF,LF
84,MF,MF
85,LF,MF

